Monte Carlo Action Programming

This paper proposes Monte Carlo Action Programming, a programming language framework for autonomous systems that act in large probabilistic state spaces with high branching factors. It comprises formal syntax and semantics of a nondeterministic action programming language. The language is interpreted stochastically via Monte Carlo Tree Search. Effectiveness of the approach is shown empirically.

==> experiments/mcapBase.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5615384615384614 0.049665689345912374 0.475 0.04593420745210692 
2.0 0.0 0.0 0.49807692307692314 0.04693989524752818 0.5 0.03831423374630807 
3.0 0.0125 0.029557803149304354 0.46875000000000006 0.04832090821425573 0.47500000000000003 0.04665716625566186 
4.0 0.05 0.04468719796254919 0.4249999999999999 0.04955724520368232 0.47916666666666674 0.047812904233718694 
5.0 0.08333333333333333 0.04560305968228647 0.4346153846153845 0.04802626166243947 0.453125 0.047130214845521386 
6.0 0.09999999999999999 0.04692516128208911 0.42291666666666655 0.04984190523869787 0.4875 0.03978019055622936 
7.0 0.09999999999999999 0.04692516128208911 0.4041666666666666 0.047148434341359215 0.49375 0.041426141240300106 
8.0 0.1 0.04350803187227237 0.375 0.04642172163371761 0.475 0.04593420745210692 
9.0 0.14000000000000004 0.041304023781702184 0.39230769230769236 0.04737681427732076 0.44062499999999993 0.04481406483658531 
10.0 0.16000000000000003 0.04655222347472076 0.35681818181818187 0.04791322861760968 0.4274999999999999 0.04521762091890461 
11.0 0.17 0.04580334530313486 0.3541666666666667 0.047903360541524075 0.4166666666666667 0.04603258621522057 
12.0 0.185 0.046241664814567235 0.2977272727272726 0.0492804421478996 0.39250000000000007 0.04817972104002132 
13.0 0.21250000000000002 0.04188064584361024 0.30576923076923074 0.04819332059852174 0.36875 0.04852169737874597 
14.0 0.23500000000000001 0.04624166481456726 0.2681818181818182 0.048081176080845174 0.38125000000000003 0.04550178887587599 
15.0 0.24000000000000005 0.04400643072892737 0.2613636363636363 0.04916133516493145 0.37750000000000006 0.044575748455080416 
16.0 0.24500000000000002 0.04673756816321192 0.24999999999999992 0.04884729756678093 0.38499999999999995 0.04984081572600396 
17.0 0.26666666666666666 0.04431647872753905 0.2636363636363636 0.04822321826941816 0.3854166666666666 0.04552986831536685 
18.0 0.2791666666666666 0.044859815065379775 0.26818181818181813 0.04808117608084516 0.38125000000000003 0.04651251431402513 
19.0 0.2791666666666666 0.044859815065379775 0.24545454545454543 0.04926556952279915 0.37708333333333327 0.04740673690547164 
20.0 0.29583333333333334 0.0489900477120946 0.22916666666666663 0.047903360541524054 0.34843749999999996 0.049205919658541944 
21.0 0.3166666666666667 0.044316478727538945 0.21590909090909086 0.04770886330729079 0.35312499999999997 0.04972579071510653 
22.0 0.3375000000000001 0.04951472182207764 0.21249999999999997 0.04975030047031174 0.36111111111111105 0.04612921347024865 
23.0 0.3428571428571429 0.04885310753541055 0.19772727272727272 0.04658980264210217 0.33888888888888896 0.04523418786761621 
24.0 0.3593750000000001 0.04833607917338887 0.1722222222222222 0.04893902438372594 0.34062500000000007 0.04962027167690403 
25.0 0.3750000000000001 0.04578842856618614 0.17777777777777773 0.0479259951135265 0.35208333333333336 0.04960434130142112 
26.0 0.38437500000000013 0.04588848144027467 0.16250000000000003 0.044570859948601514 0.3450000000000001 0.0497250413170914 
27.0 0.3968750000000001 0.048009664100029985 0.1666666666666667 0.04928586417390181 0.32500000000000007 0.045233551030696206 
28.0 0.41250000000000003 0.04647017964541948 0.16250000000000003 0.04627753519161479 0.3350000000000001 0.04867068039141476 
29.0 0.4250000000000001 0.04669521815114651 0.1625 0.046277535191614795 0.33249999999999996 0.045724631814305805 
30.0 0.43437500000000007 0.048118715152739834 0.1333333333333334 0.047686976214843 0.309375 0.04885581003992651 
31.0 0.4406250000000001 0.04746065046155277 0.14166666666666672 0.04645170793819136 0.34750000000000003 0.04647477836457063 
32.0 0.45625000000000004 0.04840380525280657 0.12916666666666668 0.04899004771209461 0.31249999999999994 0.04511008756590462 
33.0 0.46875 0.04968624733651433 0.1285714285714286 0.04702772445451213 0.32916666666666666 0.0438072903107585 
34.0 0.47777777777777775 0.04927207262707053 0.14583333333333337 0.04655589881586824 0.3458333333333334 0.04781290423371853 
35.0 0.49375 0.0492624762935651 0.16428571428571428 0.04744875097724518 0.340625 0.04687851630456661 
36.0 0.5055555555555555 0.04571371562771205 0.165625 0.04542929809146547 0.36874999999999997 0.03829499928637305 
37.0 0.5249999999999999 0.048105759619294176 0.14375000000000002 0.04573115721348342 0.3625 0.0432681933744068 
38.0 0.5406249999999999 0.04919593232655085 0.11562500000000002 0.04768101450409063 0.3375 0.041844685141529836 
39.0 0.5555555555555555 0.04815295452873103 0.134375 0.0489823841352475 0.3416666666666666 0.04458576309387655 
40.0 0.5694444444444444 0.0484070119388535 0.14444444444444443 0.048152954528730856 0.33749999999999997 0.04907550835423555 
41.0 0.5722222222222222 0.04758352629099046 0.10312500000000001 0.049725790715106494 0.3482142857142857 0.04614722737756428 
42.0 0.578125 0.04822751962213392 0.08333333333333333 0.047686976214843024 0.3416666666666666 0.04889104448316668 
43.0 0.5833333333333333 0.04750708684197162 0.041666666666666664 0.042478143876791746 0.325 0.04771391520077838 
44.0 0.5888888888888888 0.049712666247303895 0.07000000000000002 0.04825442990958101 0.31749999999999995 0.047577827065337634 
45.0 0.5944444444444443 0.04982220585770925 0.07812500000000001 0.04461435664013996 0.32499999999999996 0.04489580369135682 
46.0 0.5874999999999998 0.04647987372673352 0.11071428571428574 0.048751223988568834 0.3395833333333333 0.04740673690547164 
47.0 0.5874999999999998 0.04647987372673352 0.103125 0.04531377521384004 0.33541666666666664 0.0476107108997677 
48.0 0.5874999999999998 0.04647987372673352 0.10000000000000002 0.04477461264296727 0.335 0.04747171102133371 
49.0 0.5874999999999998 0.04647987372673352 0.11250000000000003 0.047107691695070286 0.33749999999999997 0.04669445834490934 
50.0 0.5874999999999998 0.04647987372673352 0.09500000000000001 0.046737568163211896 0.3291666666666667 0.04778847397326402 


==> experiments/mcapEvents.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5615384615384614 0.049665689345912374 0.475 0.04593420745210692 
2.0 0.0 0.0 0.49807692307692314 0.04693989524752818 0.5 0.03831423374630807 
3.0 0.0125 0.029557803149304354 0.46875000000000006 0.04832090821425573 0.47500000000000003 0.04665716625566186 
4.0 0.05 0.04468719796254919 0.4249999999999999 0.04955724520368232 0.47916666666666674 0.047812904233718694 
5.0 0.08333333333333333 0.04560305968228647 0.4346153846153845 0.04802626166243947 0.453125 0.047130214845521386 
6.0 0.09999999999999999 0.04692516128208911 0.42291666666666655 0.04984190523869787 0.4875 0.03978019055622936 
7.0 0.09999999999999999 0.04692516128208911 0.4041666666666666 0.047148434341359215 0.49375 0.041426141240300106 
8.0 0.1 0.04350803187227237 0.375 0.04642172163371761 0.475 0.04593420745210692 
9.0 0.14000000000000004 0.041304023781702184 0.39230769230769236 0.04737681427732076 0.44062499999999993 0.04481406483658531 
10.0 0.16000000000000003 0.04655222347472076 0.35681818181818187 0.04791322861760968 0.4274999999999999 0.04521762091890461 
11.0 0.17 0.04580334530313486 0.3541666666666667 0.047903360541524075 0.4166666666666667 0.04603258621522057 
12.0 0.185 0.046241664814567235 0.2977272727272726 0.0492804421478996 0.39250000000000007 0.04817972104002132 
13.0 0.21250000000000002 0.04188064584361024 0.30576923076923074 0.04819332059852174 0.36875 0.04852169737874597 
14.0 0.23500000000000001 0.04624166481456726 0.2681818181818182 0.048081176080845174 0.38125000000000003 0.04550178887587599 
15.0 0.24000000000000005 0.04400643072892737 0.2613636363636363 0.04916133516493145 0.37750000000000006 0.044575748455080416 
16.0 0.24500000000000002 0.04673756816321192 0.24999999999999992 0.04884729756678093 0.38499999999999995 0.04984081572600396 
17.0 0.26666666666666666 0.04431647872753905 0.2636363636363636 0.04822321826941816 0.3854166666666666 0.04552986831536685 
18.0 0.2791666666666666 0.044859815065379775 0.26818181818181813 0.04808117608084516 0.38125000000000003 0.04651251431402513 
19.0 0.2791666666666666 0.044859815065379775 0.24545454545454543 0.04926556952279915 0.37708333333333327 0.04740673690547164 
20.0 0.29583333333333334 0.0489900477120946 0.36 0.04901341495563858 0.5125 0.03978019055622936 
21.0 0.31250000000000006 0.04543221225061021 0.334090909090909 0.047708863307290884 0.49583333333333335 0.045853857502034696 
22.0 0.3375000000000001 0.04951472182207764 0.3181818181818181 0.04874718002441632 0.48437499999999994 0.04428291641528045 
23.0 0.35000000000000003 0.04578842856618626 0.3104166666666667 0.04725532458537435 0.4708333333333334 0.04781290423371853 
24.0 0.3531250000000001 0.04844439545302352 0.2857142857142857 0.04664493211676616 0.45000000000000007 0.047660660978194526 
25.0 0.36250000000000016 0.046470179645419406 0.26346153846153847 0.047754691945968826 0.4312500000000001 0.04948739797548986 
26.0 0.3892857142857144 0.04875122398856871 0.2613636363636364 0.04959666238645302 0.4145833333333333 0.048816660296677826 
27.0 0.4000000000000001 0.048362109068454076 0.25227272727272737 0.04971472641953839 0.39791666666666664 0.04761071089976773 
28.0 0.4071428571428572 0.047112230766073245 0.23181818181818184 0.04763200025865137 0.40178571428571436 0.047923172085612704 
29.0 0.417857142857143 0.04956042820886246 0.21250000000000002 0.0470214349609462 0.3946428571428572 0.048171533958406634 
30.0 0.4312500000000001 0.04796870603987986 0.2 0.04818267751549335 0.3775 0.04769881347063254 
31.0 0.4361111111111111 0.04795442378341956 0.20681818181818182 0.047462463398840374 0.39166666666666666 0.04458576309387637 
32.0 0.45937500000000003 0.04746065046155282 0.2125 0.04998043324247633 0.37083333333333335 0.04264495426347 
33.0 0.4718750000000001 0.04779081548887922 0.19999999999999998 0.04791896170153433 0.36874999999999997 0.043050163462010314 
34.0 0.4750000000000001 0.04758473080522358 0.17749999999999994 0.04884591595248151 0.36041666666666666 0.04312513115216412 
35.0 0.48437500000000006 0.04768101450409058 0.18409090909090908 0.047256148736399196 0.3750000000000001 0.04649027770746086 
36.0 0.5 0.04852886151786154 0.16499999999999998 0.04887946167166974 0.37750000000000006 0.04769881347063243 
37.0 0.5019230769230771 0.047901347775125634 0.17499999999999996 0.04955724520368226 0.3958333333333333 0.04354441959149418 
38.0 0.5125000000000001 0.049980433242476245 0.15999999999999998 0.048475380931025984 0.3821428571428572 0.04784529460809256 
39.0 0.547222222222222 0.04885540757476949 0.13888888888888887 0.04595160300485259 0.3708333333333333 0.04442567760863926 
40.0 0.5395833333333333 0.04966161742473647 0.2325 0.048792194829873445 0.5125 0.03978019055622936 
41.0 0.5479166666666667 0.0490253892509006 0.1944444444444444 0.0484914019510924 0.49375 0.034883932728769426 
42.0 0.5636363636363636 0.04910664791669345 0.17222222222222222 0.04826603402972063 0.471875 0.042371495878365036 
43.0 0.5659090909090909 0.04904193891053837 0.15312500000000004 0.046681185027418345 0.42500000000000004 0.03159862071154386 
44.0 0.5659090909090909 0.04904193891053837 0.11500000000000003 0.048670680391414776 0.44375000000000003 0.0470676278720024 
45.0 0.5799999999999998 0.04975688947775365 0.08125000000000002 0.04852169737874586 0.4125000000000001 0.048696744997186854 
46.0 0.5824999999999998 0.04959190165868483 0.12083333333333336 0.0497749849649395 0.4093750000000001 0.041525390805720826 
47.0 0.5824999999999998 0.04959190165868483 0.12142857142857146 0.049900366540610315 0.41875000000000007 0.04433670472395637 
48.0 0.5824999999999998 0.04959190165868483 0.13611111111111113 0.04795442378341954 0.43125 0.04550178887587609 
49.0 0.5824999999999998 0.04959190165868483 0.15000000000000002 0.04845791796422982 0.4312500000000001 0.043371856164625015 
50.0 0.5824999999999998 0.04959190165868483 0.17500000000000004 0.04931564681772364 0.425 0.04394089617174848 


==> experiments/mcapGoalChange.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5666666666666668 0.04987563665190181 0.475 0.04593420745210692 
2.0 0.0 0.0 0.5267857142857143 0.04990320570702246 0.4625000000000001 0.04326819337440655 
3.0 0.0 0.0 0.49038461538461536 0.04845941700000509 0.41666666666666674 0.04354470678441096 
4.0 0.0 0.0 0.47500000000000014 0.04988587229038008 0.4250000000000001 0.041751968249837665 
5.0 0.0 0.0 0.45333333333333325 0.048379311249879764 0.37000000000000005 0.048254429909581065 
6.0 0.0 0.0 0.38055555555555554 0.049360800190003745 0.3208333333333333 0.04264495426347009 
7.0 0.0 0.0 0.35000000000000003 0.049417664970477226 0.321875 0.04957696799986692 
8.0 0.0 0.0 0.3338235294117645 0.04870032098926923 0.29000000000000004 0.04716720684623435 
9.0 0.0 0.0 0.326470588235294 0.047978045952752485 0.28214285714285714 0.04813539433189418 
10.0 0.0 0.0 0.31071428571428567 0.04969044774129931 0.26249999999999996 0.04669445834490934 
11.0 0.0 0.0 0.29583333333333334 0.049013952979390624 0.25937499999999997 0.04687851630456661 
12.0 0.0 0.0 0.2770833333333333 0.0498419052386978 0.259375 0.047877371824145115 
13.0 0.0 0.0 0.2770833333333333 0.04838079512744453 0.27499999999999997 0.04977164962625655 
14.0 0.0 0.0 0.2204545454545454 0.04754473858674683 0.22499999999999998 0.04996180618412518 
15.0 0.0 0.0 0.1899999999999999 0.04954560661470551 0.23750000000000002 0.049075508354235506 
16.0 0.0 0.0 0.19687499999999997 0.04800966410003008 0.20249999999999999 0.04121671862430376 
17.0 0.0 0.0 0.20749999999999996 0.049855620091694836 0.195 0.046116855775039156 
18.0 0.0 0.0 0.1886363636363636 0.049596662386452994 0.205 0.04611685577503913 
19.0 0.0 0.0 0.19166666666666662 0.04896818118452338 0.22187500000000007 0.04762962179484483 
20.0 0.0 0.0 0.18846153846153843 0.04920455285633987 0.2225 0.04392449725489741 
21.0 0.0 0.0 0.18653846153846146 0.04807188076685359 0.225 0.04831411382838536 
22.0 0.0 0.0 0.19772727272727267 0.04928044214789958 0.21749999999999997 0.0457246318143057 
23.0 0.0 0.0 0.21363636363636365 0.04932503311658929 0.21875000000000003 0.0481504173882811 
24.0 0.0 0.0 0.21590909090909083 0.047708863307290794 0.23214285714285715 0.04813539433189418 
25.0 0.0 0.0 0.2361111111111111 0.047954423783419575 0.205 0.048552115829448926 
26.0 0.0 0.0 0.25000000000000006 0.04660289438906568 0.19999999999999998 0.04801495235241435 
27.0 0.0 0.0 0.2678571428571429 0.04842375614136845 0.22999999999999998 0.0488479876467167 
28.0 0.0 0.0 0.22749999999999998 0.04803379093334794 0.20249999999999996 0.04259213162809842 
29.0 0.0125 0.029557803149304354 0.2270833333333333 0.04966161742473644 0.22000000000000003 0.042541356169997976 
30.0 0.025 0.038700248659511806 0.23636363636363641 0.04866693769836989 0.21750000000000003 0.043130017268873784 
31.0 0.025 0.038700248659511806 0.24772727272727266 0.04971472641953841 0.246875 0.0450772921507618 
32.0 0.025 0.038700248659511806 0.23749999999999993 0.04815237254052155 0.2675 0.045724631814305666 
33.0 0.037500000000000006 0.04326819337440675 0.26333333333333336 0.04942017727959641 0.295 0.04548767410343877 
34.0 0.07500000000000001 0.04127534316827423 0.26538461538461533 0.0470673608400181 0.29999999999999993 0.04361174624752854 
35.0 0.0875 0.0429607392448466 0.2716666666666667 0.04875774280443413 0.309375 0.047877371824145205 
36.0 0.1 0.0476606609781946 0.26333333333333325 0.049648517524906656 0.28125 0.049487397975490025 
37.0 0.095 0.0467375681632119 0.2839285714285714 0.04997780644859636 0.2975 0.04585050853372117 
38.0 0.10833333333333335 0.042984459478612035 0.29423076923076924 0.049130250387480465 0.309375 0.0488558100399266 
39.0 0.12500000000000003 0.04358149445524869 0.2942307692307692 0.048819938401521115 0.32250000000000006 0.04709077314369628 
40.0 0.13750000000000004 0.044570859948601514 0.2791666666666666 0.048276396886430324 0.35 0.045550983353426854 
41.0 0.1666666666666667 0.049285864173901815 0.2645833333333333 0.04847340480567652 0.34583333333333327 0.04781290423371878 
42.0 0.1785714285714286 0.048771617724657906 0.23124999999999996 0.04684225952855447 0.315 0.04624166481456729 
43.0 0.19062500000000002 0.046116358602995226 0.22749999999999995 0.04964475741752791 0.3175 0.04696822050093073 
44.0 0.19999999999999998 0.04503287762131048 0.21458333333333326 0.047539190259645286 0.32499999999999996 0.04700472393982834 
45.0 0.2083333333333333 0.046020755192966875 0.1937499999999999 0.04881147037179004 0.32083333333333336 0.0469703511937763 
46.0 0.22777777777777775 0.0489390243837259 0.2113636363636363 0.04738004534073845 0.345 0.045487674103438805 
47.0 0.2305555555555555 0.049740073765464514 0.19999999999999998 0.04716428521904396 0.35833333333333334 0.04431647872753898 
48.0 0.2305555555555555 0.049740073765464514 0.20681818181818185 0.04700737588091027 0.35625 0.045883229210054596 
49.0 0.2305555555555555 0.049740073765464514 0.20909090909090908 0.04942398012298708 0.35624999999999996 0.04545886652820428 
50.0 0.22777777777777775 0.04960288473772156 0.21730769230769229 0.04829025257949423 0.35750000000000004 0.0493614961479544 


==> experiments/mcapGoalChange80.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5666666666666668 0.04987563665190181 0.475 0.04593420745210692 
2.0 0.0 0.0 0.5267857142857143 0.04990320570702246 0.4625000000000001 0.04326819337440655 
3.0 0.0 0.0 0.49038461538461536 0.04845941700000509 0.41666666666666674 0.04354470678441096 
4.0 0.0 0.0 0.47500000000000014 0.04988587229038008 0.4250000000000001 0.041751968249837665 
5.0 0.0 0.0 0.45333333333333325 0.048379311249879764 0.37000000000000005 0.048254429909581065 
6.0 0.0 0.0 0.38055555555555554 0.049360800190003745 0.3208333333333333 0.04264495426347009 
7.0 0.0 0.0 0.35000000000000003 0.049417664970477226 0.321875 0.04957696799986692 
8.0 0.0 0.0 0.3338235294117645 0.04870032098926923 0.29000000000000004 0.04716720684623435 
9.0 0.0 0.0 0.326470588235294 0.047978045952752485 0.28214285714285714 0.04813539433189418 
10.0 0.0 0.0 0.31071428571428567 0.04969044774129931 0.26249999999999996 0.04669445834490934 
11.0 0.0 0.0 0.29583333333333334 0.049013952979390624 0.25937499999999997 0.04687851630456661 
12.0 0.0 0.0 0.2770833333333333 0.0498419052386978 0.259375 0.047877371824145115 
13.0 0.0 0.0 0.2770833333333333 0.04838079512744453 0.27499999999999997 0.04977164962625655 
14.0 0.0 0.0 0.2204545454545454 0.04754473858674683 0.22499999999999998 0.04996180618412518 
15.0 0.0 0.0 0.1899999999999999 0.04954560661470551 0.23750000000000002 0.049075508354235506 
16.0 0.0 0.0 0.19687499999999997 0.04800966410003008 0.20249999999999999 0.04121671862430376 
17.0 0.0 0.0 0.20749999999999996 0.049855620091694836 0.195 0.046116855775039156 
18.0 0.0 0.0 0.1886363636363636 0.049596662386452994 0.205 0.04611685577503913 
19.0 0.0 0.0 0.19166666666666662 0.04896818118452338 0.22187500000000007 0.04762962179484483 
20.0 0.0 0.0 0.18846153846153843 0.04920455285633987 0.2225 0.04392449725489741 
21.0 0.0 0.0 0.18653846153846146 0.04807188076685359 0.225 0.04831411382838536 
22.0 0.0 0.0 0.19772727272727267 0.04928044214789958 0.21749999999999997 0.0457246318143057 
23.0 0.0 0.0 0.21363636363636365 0.04932503311658929 0.21875000000000003 0.0481504173882811 
24.0 0.0 0.0 0.21590909090909083 0.047708863307290794 0.23214285714285715 0.04813539433189418 
25.0 0.0 0.0 0.2361111111111111 0.047954423783419575 0.205 0.048552115829448926 
26.0 0.0 0.0 0.21999999999999997 0.04975688947775342 0.19 0.04716720684623435 
27.0 0.0 0.0 0.2204545454545454 0.04932008055539237 0.20500000000000002 0.049725041317091455 
28.0 0.0 0.0 0.25714285714285706 0.04998001601913996 0.20750000000000002 0.046350597038106504 
29.0 0.0 0.0 0.2113636363636364 0.04692415850937932 0.19749999999999998 0.04709077314369629 
30.0 0.0 0.0 0.19166666666666662 0.047420945181180535 0.20250000000000004 0.047698813470632366 
31.0 0.0 0.0 0.20624999999999996 0.04954106105228186 0.20999999999999996 0.0495508725111468 
32.0 0.0 0.0 0.21071428571428566 0.04699307056973941 0.2083333333333333 0.04809168199624887 
33.0 0.0 0.0 0.2107142857142856 0.04862945435296886 0.2303571428571428 0.0448799843921141 
34.0 0.0 0.0 0.23124999999999993 0.04945045089677846 0.2395833333333333 0.04861774608272753 
35.0 0.0 0.0 0.2249999999999999 0.0495749971638439 0.24000000000000005 0.048965835797837656 
36.0 0.0 0.0 0.2249999999999999 0.04810578097417775 0.22291666666666665 0.044452935415238065 
37.0 0.0 0.0 0.24107142857142858 0.04892304540142654 0.240625 0.04981503404121406 
38.0 0.0 0.0 0.21428571428571425 0.04775004144753213 0.23249999999999993 0.04635059703810662 
39.0 0.0 0.0 0.24166666666666667 0.04860045497066272 0.21666666666666665 0.046867081700148104 
40.0 0.0 0.0 0.2522727272727272 0.049280442147899554 0.22708333333333333 0.04781381474781026 
41.0 0.0 0.0 0.2326923076923076 0.04829025257949424 0.2357142857142857 0.045654355117447226 
42.0 0.025 0.038700248659511806 0.24166666666666659 0.048600454970662746 0.24464285714285713 0.049314020007630924 
43.0 0.025 0.038700248659511806 0.2624999999999999 0.049396703900156554 0.285 0.04867068039141481 
44.0 0.025 0.038700248659511806 0.26071428571428557 0.04969044774129934 0.265625 0.04565946700289911 
45.0 0.025 0.038700248659511806 0.255 0.04836956894501247 0.28437499999999993 0.04565946700289917 
46.0 0.037500000000000006 0.04326819337440675 0.28928571428571426 0.04809018036601467 0.28750000000000003 0.04845791796422982 
47.0 0.09375 0.045501788875876005 0.26333333333333325 0.049648517524906635 0.2859375 0.04957734041654203 
48.0 0.095 0.04914207812813109 0.27142857142857135 0.0491722850129637 0.290625 0.0479003647798731 
49.0 0.10500000000000001 0.049142078128131095 0.2538461538461538 0.04914511986828082 0.28125 0.04840380525280654 
50.0 0.11500000000000002 0.04867068039141478 0.2571428571428572 0.04840869382287256 0.2982142857142857 0.049635614742419655 
51.0 0.11666666666666668 0.04431647872753895 0.26785714285714285 0.04793498776972747 0.3089285714285715 0.04837752820134026 
52.0 0.11785714285714288 0.04484119202939893 0.2482142857142857 0.04790340283809377 0.30357142857142855 0.04976067317884052 
53.0 0.12500000000000003 0.04907650682280163 0.2625 0.0499804332424763 0.2953125 0.04810169222258863 
54.0 0.15 0.04845791796422983 0.2461538461538461 0.048522701611217744 0.2984375 0.047249659388110016 
55.0 0.17222222222222222 0.04826603402972062 0.24166666666666667 0.0496954712106656 0.3125 0.04796465503827134 
56.0 0.195 0.04962494310525692 0.24545454545454543 0.04882729048113034 0.30312500000000003 0.0471281724595308 
57.0 0.20681818181818185 0.04791322861760972 0.2520833333333333 0.04791506188775764 0.3109375000000001 0.04549775101611007 
58.0 0.21363636363636365 0.048887287174433774 0.2270833333333333 0.04929906388640653 0.3265625 0.048454537690223114 
59.0 0.225 0.046421721633717605 0.2159090909090909 0.04991087918940249 0.3464285714285715 0.04891413580097323 
60.0 0.24583333333333335 0.04676640156861084 0.2269230769230769 0.04778222420074723 0.340625 0.048767900853607986 
61.0 0.2604166666666667 0.0496616174247364 0.22500000000000003 0.04674022976077486 0.3390625 0.0488316739023768 
62.0 0.28750000000000003 0.04709948225103108 0.24166666666666667 0.048968181184523375 0.3678571428571428 0.048423756141368554 
63.0 0.30357142857142866 0.04897299480080078 0.2416666666666666 0.048600454970662746 0.3642857142857143 0.0450403396799627 
64.0 0.315625 0.04818621105536584 0.2318181818181818 0.048967168415902804 0.3799999999999999 0.047653479565122815 
65.0 0.32794117647058824 0.048742552048954266 0.2159090909090909 0.0490419389105384 0.35624999999999996 0.049146394948653215 
66.0 0.34687499999999993 0.049554186006174485 0.19772727272727275 0.04750361880514133 0.3642857142857143 0.04473017132914482 
67.0 0.3578125 0.049720980479042665 0.1791666666666666 0.04974057375016602 0.35714285714285715 0.04856729500924067 
68.0 0.36944444444444435 0.04904466301013728 0.17272727272727265 0.047447020918067594 0.34062499999999996 0.047900364779873174 
69.0 0.381578947368421 0.04932291221173064 0.18409090909090908 0.049910879189402485 0.35714285714285715 0.0491372576281803 
70.0 0.39473684210526316 0.049770353423946055 0.18846153846153843 0.04763520162391778 0.3767857142857142 0.048212803217600145 
71.0 0.4000000000000001 0.04870073174761731 0.18749999999999997 0.049980433242476315 0.3642857142857143 0.04860822826135226 
72.0 0.40952380952380957 0.04958047289272179 0.17272727272727265 0.04966064857998652 0.36249999999999993 0.04527706252369306 
73.0 0.42272727272727284 0.04794370155287292 0.14374999999999996 0.04899488659481297 0.3517857142857143 0.046147227377564215 
74.0 0.428409090909091 0.0488205622206459 0.1583333333333333 0.04822992513150445 0.355357142857143 0.04845968071766146 
75.0 0.43295454545454554 0.04942694828054761 0.1769230769230769 0.04857086311350658 0.36250000000000004 0.048326195246240614 
76.0 0.43750000000000006 0.04980042423181232 0.175 0.04833864567952923 0.3479166666666667 0.04510218101268836 
77.0 0.4386363636363637 0.049812785966376213 0.19423076923076923 0.049130250387480444 0.36000000000000004 0.048965835797837684 
78.0 0.4386363636363637 0.049812785966376213 0.19999999999999993 0.04803519280247088 0.3625000000000001 0.04967566769607638 
79.0 0.4386363636363637 0.049812785966376213 0.18846153846153837 0.04889471243584666 0.36718750000000006 0.046381977425592635 
80.0 0.43750000000000006 0.049384221171154846 0.20666666666666664 0.049167778221769314 0.3687500000000001 0.04796870603987986 


==> experiments/mctsBase.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5038461538461536 0.04805059724123085 0.48750000000000004 0.03705266714352709 
2.0 0.0 0.0 0.4660714285714285 0.04798111296171277 0.48125 0.04433670472395637 
3.0 0.05 0.04468719796254919 0.43846153846153846 0.047475413373104965 0.45 0.049961806184124956 
4.0 0.075 0.03870024865951181 0.4134615384615384 0.04932024118853671 0.471875 0.04559918846405163 
5.0 0.1 0.0 0.37500000000000006 0.04715136346622868 0.43750000000000006 0.03861240348641127 
6.0 0.1 0.0 0.3346153846153846 0.04958323705961666 0.375 0.04593420745210692 
7.0 0.09999999999999999 0.04468719796254923 0.29772727272727273 0.04658980264210214 0.38125000000000003 0.04433670472395637 
8.0 0.09999999999999999 0.04468719796254923 0.284375 0.04940855755215044 0.37916666666666665 0.04969478216783527 
9.0 0.09999999999999999 0.03831423374630787 0.27 0.049756889477753384 0.38125000000000003 0.039964679174930545 
10.0 0.10833333333333332 0.042478143876791795 0.25714285714285706 0.04947442171162732 0.37187499999999996 0.0466254590374192 
11.0 0.125 0.04789279218288482 0.26166666666666666 0.04710592205725097 0.36250000000000004 0.04296073924484651 
12.0 0.13333333333333333 0.049463463074049516 0.2295454545454545 0.048440543521271966 0.34375 0.04444958210191485 
13.0 0.13333333333333333 0.049463463074049516 0.21666666666666673 0.04886470539721044 0.33437500000000003 0.046371020799444856 
14.0 0.1625 0.0432681933744068 0.22954545454545458 0.04932008055539235 0.33999999999999997 0.0459290062945546 
15.0 0.1625 0.0432681933744068 0.240909090909091 0.04920603406960248 0.340625 0.0498150340412141 
16.0 0.16666666666666666 0.049463463074049564 0.2403846153846153 0.04782807607215627 0.328125 0.048613046748685794 
17.0 0.16666666666666666 0.049463463074049564 0.23269230769230773 0.048603946463219985 0.34 0.04465648706218389 
18.0 0.15 0.046799186605478424 0.2374999999999999 0.048523494581965816 0.31875000000000003 0.04964856293202564 
19.0 0.2 0.0 0.24807692307692303 0.04790134777512584 0.34687500000000004 0.046115178732333416 
20.0 0.20357142857142857 0.04658155118007404 0.24166666666666667 0.048229925131504446 0.3428571428571429 0.0459149910415829 
21.0 0.20357142857142857 0.04658155118007404 0.225 0.04868199320923226 0.33571428571428574 0.04534838662883391 
22.0 0.20833333333333337 0.04967754607548183 0.2166666666666667 0.04766873042617332 0.31250000000000006 0.0499046075410985 
23.0 0.21428571428571433 0.04803198842442579 0.23000000000000004 0.047047705623905575 0.3267857142857143 0.04398475639553084 
24.0 0.21875 0.04527037813265009 0.2222222222222222 0.048603694039594685 0.32708333333333334 0.047406736905471536 
25.0 0.23214285714285715 0.04842375614136854 0.22499999999999998 0.04944694370630849 0.33214285714285713 0.04606634767402914 
26.0 0.25312500000000004 0.04757096008266487 0.21363636363636357 0.049325033116589305 0.3500000000000001 0.04477461264296714 
27.0 0.2555555555555556 0.045354545121243685 0.17222222222222217 0.047583526290990455 0.33 0.047044853314984814 
28.0 0.26944444444444454 0.045624188082169885 0.20277777777777772 0.04885540757476931 0.33999999999999997 0.046552223474720836 
29.0 0.28437500000000004 0.04855247008919035 0.15625000000000006 0.038762457864345894 0.32708333333333345 0.04357222869678195 
30.0 0.28928571428571426 0.04988043429833693 0.1666666666666667 0.04946346307404949 0.3125 0.04907550835423563 
31.0 0.3062500000000001 0.0466390603218671 0.17500000000000002 0.047892792182884864 0.321875 0.04861304674868566 
32.0 0.31666666666666676 0.04539459329250894 0.17500000000000002 0.047892792182884864 0.32083333333333336 0.047812904233718694 
33.0 0.3305555555555556 0.04840701193885347 0.2 0.0 0.32500000000000007 0.047660660978194484 
34.0 0.33888888888888896 0.04938258956433362 0.22499999999999998 0.038700248659511965 0.35750000000000004 0.04635059703810653 
35.0 0.35555555555555557 0.04746882095832219 0.19999999999999998 0.04919825674647991 0.321875 0.04957696799986692 
36.0 0.3694444444444446 0.04562418808216991 0.20249999999999999 0.04776001389055292 0.31249999999999994 0.0429607392448467 
37.0 0.37812500000000004 0.04993615988588007 0.205 0.04909361148860864 0.33958333333333335 0.04574221242103736 
38.0 0.3875 0.04910261926969731 0.1886363636363636 0.0482789062204663 0.3333333333333333 0.049463463074049564 
39.0 0.396875 0.048009664100030026 0.16749999999999998 0.046592586529341576 0.32749999999999996 0.0425921316280986 
40.0 0.396875 0.048009664100030026 0.15000000000000005 0.04758473080522361 0.3225 0.04326344378179326 
41.0 0.396875 0.048009664100030026 0.13571428571428573 0.045040339679962765 0.315 0.04301292955202202 
42.0 0.39999999999999997 0.04845791796422984 0.19999999999999998 0.04468719796254933 0.33999999999999997 0.04529721545492749 
43.0 0.40555555555555556 0.04571371562771198 0.16666666666666666 0.04946346307404955 0.3350000000000001 0.049259222699900164 
44.0 0.4124999999999999 0.04994927854100886 0.171875 0.04951452777051362 0.3214285714285715 0.04819733138646385 
45.0 0.41388888888888886 0.04586253983788387 0.16071428571428573 0.049880434298336954 0.3285714285714286 0.044596581668949906 
46.0 0.41388888888888886 0.04586253983788387 0.16249999999999998 0.0499492785410088 0.33214285714285713 0.04899538857425543 
47.0 0.41388888888888886 0.04586253983788387 0.16562499999999997 0.047239258465053086 0.3416666666666666 0.046032586215220536 
48.0 0.41388888888888886 0.04586253983788387 0.17499999999999993 0.04912156865879606 0.32999999999999996 0.04704485331498487 
49.0 0.41388888888888886 0.04586253983788387 0.15499999999999997 0.04801331180603326 0.28125 0.04653020774480518 
50.0 0.4111111111111111 0.04769795577797343 0.15555555555555553 0.04815295452873086 0.30624999999999997 0.04653020774480527 


==> experiments/mctsEvents.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.5038461538461536 0.04805059724123085 0.48750000000000004 0.03705266714352709 
2.0 0.0 0.0 0.4660714285714285 0.04798111296171277 0.48125 0.04433670472395637 
3.0 0.05 0.04468719796254919 0.43846153846153846 0.047475413373104965 0.45 0.049961806184124956 
4.0 0.075 0.03870024865951181 0.4134615384615384 0.04932024118853671 0.471875 0.04559918846405163 
5.0 0.1 0.0 0.37500000000000006 0.04715136346622868 0.43750000000000006 0.03861240348641127 
6.0 0.1 0.0 0.3346153846153846 0.04958323705961666 0.375 0.04593420745210692 
7.0 0.09999999999999999 0.04468719796254923 0.29772727272727273 0.04658980264210214 0.38125000000000003 0.04433670472395637 
8.0 0.09999999999999999 0.04468719796254923 0.284375 0.04940855755215044 0.37916666666666665 0.04969478216783527 
9.0 0.09999999999999999 0.03831423374630787 0.27 0.049756889477753384 0.38125000000000003 0.039964679174930545 
10.0 0.10833333333333332 0.042478143876791795 0.25714285714285706 0.04947442171162732 0.37187499999999996 0.0466254590374192 
11.0 0.125 0.04789279218288482 0.26166666666666666 0.04710592205725097 0.36250000000000004 0.04296073924484651 
12.0 0.13333333333333333 0.049463463074049516 0.2295454545454545 0.048440543521271966 0.34375 0.04444958210191485 
13.0 0.13333333333333333 0.049463463074049516 0.21666666666666673 0.04886470539721044 0.33437500000000003 0.046371020799444856 
14.0 0.1625 0.0432681933744068 0.22954545454545458 0.04932008055539235 0.33999999999999997 0.0459290062945546 
15.0 0.1625 0.0432681933744068 0.240909090909091 0.04920603406960248 0.340625 0.0498150340412141 
16.0 0.16666666666666666 0.049463463074049564 0.2403846153846153 0.04782807607215627 0.328125 0.048613046748685794 
17.0 0.16666666666666666 0.049463463074049564 0.23269230769230773 0.048603946463219985 0.34 0.04465648706218389 
18.0 0.15 0.046799186605478424 0.2374999999999999 0.048523494581965816 0.31875000000000003 0.04964856293202564 
19.0 0.2 0.0 0.24807692307692303 0.04790134777512584 0.34687500000000004 0.046115178732333416 
20.0 0.20357142857142857 0.04658155118007404 0.44499999999999984 0.04746394232865461 0.5 0.0 
21.0 0.20357142857142857 0.04658155118007404 0.38125000000000003 0.04853504641990635 0.4750000000000001 0.04240638390064309 
22.0 0.20833333333333337 0.04967754607548183 0.3464285714285714 0.04870600607977861 0.47000000000000003 0.041164246650611726 
23.0 0.2166666666666667 0.04928586417390181 0.32045454545454544 0.04932008055539235 0.445 0.0408127094995523 
24.0 0.22142857142857145 0.04877161772465792 0.305 0.04746394232865442 0.43125 0.048521697378745884 
25.0 0.23125 0.04708644764173638 0.2975 0.047207696804867215 0.41250000000000003 0.04184468514152998 
26.0 0.2416666666666667 0.04530443512348661 0.29250000000000004 0.04770506993921352 0.3968749999999999 0.047130214845521747 
27.0 0.2472222222222223 0.04749752326123196 0.25625 0.04752962397630757 0.38749999999999996 0.042960739244846904 
28.0 0.2625 0.04824110292605691 0.26 0.049013414955638566 0.375 0.044687197962549205 
29.0 0.27812499999999996 0.04908927435322045 0.26000000000000006 0.04738098751605962 0.4041666666666666 0.04781290423371886 
30.0 0.290625 0.04962027167690405 0.25227272727272726 0.04704892937046603 0.39375000000000004 0.04113177632226766 
31.0 0.2972222222222223 0.04680381020043672 0.2357142857142857 0.0497406849582394 0.40937500000000004 0.0498150340412141 
32.0 0.30000000000000004 0.048528861517861496 0.2138888888888888 0.047267416829429414 0.37500000000000006 0.048906947218746895 
33.0 0.3055555555555556 0.04849140195109232 0.22249999999999986 0.04884591595248152 0.37708333333333327 0.04445293541523816 
34.0 0.3194444444444445 0.04907806915029438 0.2274999999999999 0.048033790933347906 0.365 0.04925922269990021 
35.0 0.3350000000000001 0.04611876328875851 0.23214285714285715 0.04956042820886262 0.3625 0.04832619524624065 
36.0 0.3400000000000001 0.046824199820087245 0.246875 0.0493023595625134 0.36 0.04777427438392522 
37.0 0.35000000000000003 0.04749156173298692 0.21944444444444447 0.048407011938853536 0.375 0.04593420745210692 
38.0 0.35500000000000004 0.046345671243027194 0.19062500000000004 0.048767900853607986 0.33749999999999997 0.0467221508551352 
39.0 0.3650000000000001 0.04611876328875851 0.18750000000000003 0.0464701796454195 0.34500000000000003 0.04855211582944891 
40.0 0.37500000000000006 0.0487809611961682 0.290625 0.047016823993358776 0.5 0.0 
41.0 0.3805555555555556 0.04974007376546452 0.24687499999999998 0.047570960082664884 0.4708333333333334 0.04781290423371853 
42.0 0.38500000000000006 0.04668396530383936 0.21875000000000003 0.04968624733651423 0.4525 0.0445757484550803 
43.0 0.39250000000000007 0.046026262397555556 0.19999999999999998 0.049807422234569944 0.44375000000000003 0.04113177632226766 
44.0 0.3972222222222223 0.049520388891542325 0.15833333333333335 0.04645170793819136 0.3925 0.0493614961479543 
45.0 0.4000000000000001 0.049198256746479825 0.16 0.04896583579783772 0.39166666666666666 0.04518268075529673 
46.0 0.40277777777777785 0.04885540757476922 0.1821428571428571 0.049560428208862625 0.4200000000000001 0.04884798764671657 
47.0 0.4055555555555556 0.04849140195109232 0.18333333333333335 0.049285864173901815 0.42750000000000005 0.047090773143696384 
48.0 0.4055555555555556 0.04849140195109232 0.17083333333333336 0.045715723346860804 0.415625 0.048369065049083004 
49.0 0.4055555555555556 0.04849140195109232 0.15000000000000002 0.04920068527850858 0.38250000000000006 0.046350597038106484 
50.0 0.4000000000000001 0.046462847525753984 0.15 0.04822582920800258 0.384375 0.04428291641528016 


==> experiments/mctsGoalChange.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.548076923076923 0.047901347775125884 0.48750000000000004 0.04326819337440629 
2.0 0.0 0.0 0.5307692307692308 0.04947702507675412 0.41562499999999997 0.04209135068518048 
3.0 0.0 0.0 0.51 0.04958772960186652 0.3874999999999999 0.04184468514153019 
4.0 0.0 0.0 0.46874999999999994 0.04893194502492885 0.38437499999999997 0.04209135068518038 
5.0 0.0 0.0 0.44666666666666666 0.04998907228117252 0.36750000000000005 0.045089977415371386 
6.0 0.0 0.0 0.39375 0.04913393533679174 0.31875 0.04550178887587609 
7.0 0.0 0.0 0.4020833333333334 0.049571227632061454 0.3425 0.04508997741537144 
8.0 0.0 0.0 0.36590909090909096 0.04860164325851444 0.35 0.04468719796254933 
9.0 0.0 0.0 0.3386363636363637 0.047831587274180014 0.290625 0.04687851630456661 
10.0 0.0 0.0 0.3 0.04850383992756648 0.2850000000000001 0.0474717110213336 
11.0 0.0 0.0 0.2578125 0.049320981177208865 0.2479166666666667 0.042899835064189824 
12.0 0.0 0.0 0.2516666666666666 0.04954018713767343 0.23124999999999998 0.04964856293202586 
13.0 0.0 0.0 0.2485294117647058 0.04939251638604827 0.22187500000000004 0.047629621794844874 
14.0 0.0 0.0 0.245 0.04929605136543087 0.2520833333333334 0.045529868315366664 
15.0 0.0 0.0 0.22142857142857136 0.047554584051394656 0.24 0.04955087251114678 
16.0 0.0 0.0 0.23392857142857132 0.04798111296171279 0.20937500000000003 0.04585790934012995 
17.0 0.0 0.0 0.24038461538461528 0.04877202285725489 0.209375 0.04687851630456657 
18.0 0.0 0.0 0.24807692307692306 0.04884387854683714 0.196875 0.04401493866603926 
19.0 0.0 0.0 0.2249999999999999 0.04884591337527989 0.22499999999999998 0.044895803691356796 
20.0 0.0 0.0 0.2288461538461538 0.048483535163499 0.2 0.047660660978194554 
21.0 0.0 0.0 0.23541666666666658 0.04884208757434387 0.24499999999999997 0.047350144340286865 
22.0 0.0 0.0 0.2363636363636363 0.049542455674816605 0.22749999999999998 0.04769881347063243 
23.0 0.0 0.0 0.2295454545454544 0.04932008055539239 0.20750000000000007 0.0450899774153713 
24.0 0.0 0.0 0.20749999999999993 0.04985562009169484 0.19250000000000003 0.04107664440905569 
25.0 0.0 0.0 0.195 0.04909361148860861 0.178125 0.04861304674868566 
26.0 0.0 0.0 0.21590909090909086 0.04947831663246087 0.20250000000000004 0.042592131628098356 
27.0 0.0 0.0 0.2566666666666666 0.04973956011517038 0.23249999999999998 0.045089977415371414 
28.0 0.0 0.0 0.23749999999999996 0.04777836786785706 0.23249999999999998 0.045724631814305715 
29.0 0.0 0.0 0.22307692307692298 0.04794098985601546 0.24166666666666667 0.04849301036171761 
30.0 0.0 0.0 0.21730769230769217 0.04953310978148035 0.2604166666666667 0.04979931489794346 
31.0 0.0 0.0 0.2066666666666665 0.048238832230561024 0.2767857142857143 0.049071440860793555 
32.0 0.037500000000000006 0.04326819337440675 0.24166666666666659 0.048229925131504446 0.29821428571428577 0.046746706165677124 
33.0 0.075 0.03949340817515799 0.24090909090909085 0.04920603406960251 0.29166666666666663 0.04560961320761657 
34.0 0.075 0.03949340817515799 0.23499999999999988 0.04941309606286342 0.28500000000000003 0.049840815726003886 
35.0 0.08333333333333333 0.03668308600162784 0.2145833333333332 0.04828800783706593 0.2975 0.04947812122758438 
36.0 0.08333333333333333 0.03668308600162784 0.2583333333333334 0.047420945181180445 0.30000000000000004 0.04350803187227228 
37.0 0.08333333333333333 0.03668308600162784 0.25 0.04750876072416978 0.290625 0.04687851630456661 
38.0 0.08333333333333333 0.03668308600162784 0.2138888888888889 0.04929972508792862 0.29583333333333334 0.04264495426347 
39.0 0.09999999999999999 0.03831423374630787 0.19318181818181815 0.04746246339884036 0.3 0.045631608794108186 
40.0 0.11875000000000001 0.04444958210191475 0.1886363636363636 0.0482789062204663 0.3125 0.03978019055622818 
41.0 0.125 0.045631608794108235 0.16944444444444443 0.049078069150294425 0.2791666666666667 0.04969478216783515 
42.0 0.13125 0.04653020774480518 0.19374999999999995 0.04769616341343883 0.2875000000000001 0.04716158271245167 
43.0 0.13125 0.04653020774480518 0.175 0.04931564681772367 0.2975 0.043924497254897436 
44.0 0.13500000000000004 0.0436777746672415 0.1875 0.04994927854100878 0.3025 0.041910067828508105 
45.0 0.14000000000000004 0.041304023781702164 0.2055555555555556 0.04781211139982874 0.30250000000000005 0.04647477836457057 
46.0 0.14000000000000004 0.041304023781702164 0.20277777777777775 0.0481812492845926 0.29375 0.04653020774480514 
47.0 0.14375000000000002 0.047536382641558454 0.21874999999999997 0.04708644764173642 0.31875 0.04444958210191476 
48.0 0.14375000000000002 0.047536382641558454 0.19749999999999993 0.04990819655775952 0.334375 0.03977922722681983 
49.0 0.14375000000000002 0.047536382641558454 0.18409090909090906 0.04679905499814722 0.35 0.04563160879410833 
50.0 0.14375000000000002 0.047536382641558454 0.2425 0.0490602121980643 0.36874999999999997 0.04852169737874597 


==> experiments/mctsGoalChange80.txt <==
x safe(x) CI/2 burning(x) CI/2 fires(x) CI/2 
0.0 0.0 0.0 0.6173076923076923 0.04891562868253614 0.5 0.0 
1.0 0.0 0.0 0.548076923076923 0.047901347775125884 0.48750000000000004 0.04326819337440629 
2.0 0.0 0.0 0.5307692307692308 0.04947702507675412 0.41562499999999997 0.04209135068518048 
3.0 0.0 0.0 0.51 0.04958772960186652 0.3874999999999999 0.04184468514153019 
4.0 0.0 0.0 0.46874999999999994 0.04893194502492885 0.38437499999999997 0.04209135068518038 
5.0 0.0 0.0 0.44666666666666666 0.04998907228117252 0.36750000000000005 0.045089977415371386 
6.0 0.0 0.0 0.39375 0.04913393533679174 0.31875 0.04550178887587609 
7.0 0.0 0.0 0.4020833333333334 0.049571227632061454 0.3425 0.04508997741537144 
8.0 0.0 0.0 0.36590909090909096 0.04860164325851444 0.35 0.04468719796254933 
9.0 0.0 0.0 0.3386363636363637 0.047831587274180014 0.290625 0.04687851630456661 
10.0 0.0 0.0 0.3 0.04850383992756648 0.2850000000000001 0.0474717110213336 
11.0 0.0 0.0 0.2578125 0.049320981177208865 0.2479166666666667 0.042899835064189824 
12.0 0.0 0.0 0.2516666666666666 0.04954018713767343 0.23124999999999998 0.04964856293202586 
13.0 0.0 0.0 0.2485294117647058 0.04939251638604827 0.22187500000000004 0.047629621794844874 
14.0 0.0 0.0 0.245 0.04929605136543087 0.2520833333333334 0.045529868315366664 
15.0 0.0 0.0 0.22142857142857136 0.047554584051394656 0.24 0.04955087251114678 
16.0 0.0 0.0 0.23392857142857132 0.04798111296171279 0.20937500000000003 0.04585790934012995 
17.0 0.0 0.0 0.24038461538461528 0.04877202285725489 0.209375 0.04687851630456657 
18.0 0.0 0.0 0.24807692307692306 0.04884387854683714 0.196875 0.04401493866603926 
19.0 0.0 0.0 0.2249999999999999 0.04884591337527989 0.22499999999999998 0.044895803691356796 
20.0 0.0 0.0 0.2288461538461538 0.048483535163499 0.2 0.047660660978194554 
21.0 0.0 0.0 0.23541666666666658 0.04884208757434387 0.24499999999999997 0.047350144340286865 
22.0 0.0 0.0 0.2363636363636363 0.049542455674816605 0.22749999999999998 0.04769881347063243 
23.0 0.0 0.0 0.2295454545454544 0.04932008055539239 0.20750000000000007 0.0450899774153713 
24.0 0.0 0.0 0.20749999999999993 0.04985562009169484 0.19250000000000003 0.04107664440905569 
25.0 0.0 0.0 0.195 0.04909361148860861 0.178125 0.04861304674868566 
26.0 0.0 0.0 0.2249999999999999 0.047701252182265313 0.21875 0.047536382641558454 
27.0 0.0 0.0 0.21785714285714278 0.04738781140179682 0.228125 0.04957696799986697 
28.0 0.0 0.0 0.24230769230769234 0.04785556610761236 0.20750000000000002 0.04107664440905569 
29.0 0.0 0.0 0.2545454545454546 0.04703335111408054 0.20937500000000003 0.043745319353134374 
30.0 0.0 0.0 0.23409090909090907 0.049910879189402485 0.20000000000000004 0.045631608794108165 
31.0 0.0 0.0 0.20249999999999999 0.0477600138905529 0.19375 0.04337185616462507 
32.0 0.0 0.0 0.21666666666666665 0.04878466455698821 0.195 0.04735014434028676 
33.0 0.0 0.0 0.2083333333333333 0.04860045497066273 0.20500000000000002 0.04220129191346004 
34.0 0.0 0.0 0.20227272727272716 0.04658980264210217 0.17499999999999996 0.04389446908417185 
35.0 0.0 0.0 0.22812499999999997 0.049514527770513614 0.18750000000000003 0.04296073924484656 
36.0 0.0 0.0 0.23611111111111105 0.046570276218358964 0.19999999999999998 0.043508031872272375 
37.0 0.0 0.0 0.21249999999999997 0.04975030047031172 0.19375 0.04226665902688536 
38.0 0.0 0.0 0.19999999999999996 0.049315646817723706 0.16666666666666666 0.0391043010684076 
39.0 0.0 0.0 0.2113636363636363 0.04959666238645302 0.20625000000000004 0.04545886652820413 
40.0 0.0 0.0 0.23181818181818173 0.04717854813326807 0.18437499999999998 0.04933775324832245 
41.0 0.0 0.0 0.24090909090909085 0.049640969304959766 0.20625000000000002 0.048521697378745815 
42.0 0.0 0.0 0.26428571428571435 0.04692364951379577 0.2479166666666667 0.04960434130142111 
43.0 0.0 0.0 0.27031249999999996 0.04889239638275229 0.24687500000000004 0.04690521119736775 
44.0 0.0 0.0 0.25769230769230766 0.04785556610761236 0.2333333333333333 0.036683086001627896 
45.0 0.041666666666666664 0.042478143876791746 0.25249999999999995 0.04748465838797874 0.21875 0.049648562932025755 
46.0 0.041666666666666664 0.042478143876791746 0.24166666666666664 0.04878096119616821 0.22499999999999998 0.049961806184125115 
47.0 0.05833333333333333 0.04247814387679176 0.23611111111111105 0.04995879262370249 0.2375 0.04869674499718714 
48.0 0.09999999999999999 0.0476606609781946 0.20999999999999996 0.04738098751605966 0.2375 0.04326819337440687 
49.0 0.11249999999999999 0.04716158271245184 0.1833333333333333 0.04886470539721048 0.24166666666666667 0.04247814387679176 
50.0 0.11249999999999999 0.04716158271245184 0.21249999999999997 0.049750300470311704 0.3 0.044687197962549205 
51.0 0.1 0.0 0.2211538461538461 0.047213056578846994 0.2924999999999999 0.04107664440905585 
52.0 0.1 0.0 0.225 0.048238412268094645 0.30999999999999994 0.048373724108711116 
53.0 0.15000000000000002 0.0467991866054784 0.23250000000000007 0.04879219482987342 0.3104166666666666 0.047406736905471536 
54.0 0.16000000000000003 0.048965835797837705 0.2111111111111111 0.04630614270323066 0.303125 0.046115178732333555 
55.0 0.165 0.0486706803914148 0.20249999999999999 0.04990819655775951 0.325 0.04862605042066197 
56.0 0.19166666666666668 0.04298445947861203 0.205 0.04962494310525689 0.31875000000000003 0.04305016346201019 
57.0 0.2125 0.043692530289869976 0.20249999999999996 0.047207696804867236 0.31875000000000003 0.046512514314025095 
58.0 0.21666666666666667 0.044316478727538966 0.20249999999999999 0.04608320799607158 0.3075 0.04817972104002137 
59.0 0.22916666666666666 0.04571572334686086 0.228125 0.049514527770513614 0.33249999999999996 0.04696822050093079 
60.0 0.24166666666666667 0.04645170793819142 0.2875 0.04872559208148314 0.34375 0.04588322921005467 
61.0 0.24583333333333335 0.04485981506537974 0.2285714285714286 0.04819733138646388 0.3325 0.04817972104002143 
62.0 0.2700000000000001 0.04580334530313483 0.24375 0.0484038052528066 0.35500000000000004 0.04420245143507788 
63.0 0.2791666666666667 0.0430970335504287 0.21875000000000006 0.04968624733651423 0.32249999999999995 0.04889221399135469 
64.0 0.2791666666666667 0.0430970335504287 0.1775 0.0483060163543978 0.35624999999999996 0.047067627872002867 
65.0 0.2916666666666667 0.04298445947861207 0.17500000000000002 0.04758473080522362 0.303125 0.047130214845521386 
66.0 0.3 0.04313449295215546 0.19374999999999998 0.04840380525280662 0.3062499999999999 0.041131776322267916 
67.0 0.30416666666666664 0.04218803085497267 0.16785714285714287 0.048423756141368526 0.30625 0.0470676278720024 
68.0 0.32499999999999996 0.04176479321269985 0.16666666666666666 0.04852886151786154 0.325 0.04468719796254907 
69.0 0.3333333333333333 0.04603258621522049 0.18125000000000002 0.04968624733651427 0.33125 0.04964856293202564 
70.0 0.35357142857142854 0.04658155118007407 0.15000000000000005 0.04920068527850857 0.30937499999999996 0.04481406483658517 
71.0 0.35357142857142854 0.04658155118007407 0.17500000000000002 0.04960678873519498 0.30250000000000005 0.04259213162809845 
72.0 0.3571428571428571 0.04769958312668248 0.14583333333333334 0.046555898815868246 0.305 0.043545617708735156 
73.0 0.36562500000000003 0.04542929809146541 0.135 0.046241664814567256 0.29687499999999994 0.04507729215076196 
74.0 0.375 0.04578842856618622 0.11785714285714288 0.046066347674029125 0.3274999999999999 0.0425921316280986 
75.0 0.38125000000000003 0.04527037813265006 0.075 0.03870024865951181 0.3175 0.04508997741537144 
76.0 0.3785714285714286 0.048771617724657844 0.14166666666666666 0.04967754607548186 0.3 0.049961806184124956 
77.0 0.3785714285714286 0.048771617724657844 0.15416666666666667 0.04819232741222049 0.290625 0.04374531935313445 
78.0 0.3785714285714286 0.048771617724657844 0.1458333333333334 0.04819232741222047 0.29687499999999994 0.04180932840928378 
79.0 0.3785714285714286 0.048771617724657844 0.1388888888888889 0.045951603004852584 0.30625 0.048521697378745884 
80.0 0.37500000000000006 0.049076506822801555 0.1638888888888889 0.04929972508792861 0.3125 0.04716892999402051 

